Ground-Based Transmission Spectroscopy with FORS2: A featureless optical transmission spectrum and detection of H$_2$O for the ultra-hot Jupiter WASP-103b

We report ground-based transmission spectroscopy of the highly irradiated and ultra-short period hot-Jupiter WASP-103b covering the wavelength range $\approx$ 400-600 nm using the FORS2 instrument on the Very Large Telescope. The light curves show significant time-correlated noise which is mainly invariant in wavelength and which we model using a Gaussian process. The precision of our transmission spectrum is improved by applying a common-mode correction derived from the white light curve, reaching typical uncertainties in transit depth of $\approx$ 2x10$^{-4}$ in wavelength bins of 15 nm. After correction for flux contamination from a blended companion star, our observations reveal a featureless spectrum across the full range of the FORS2 observations and we are unable to confirm the Na absorption previously inferred using Gemini/GMOS or the strong Rayleigh scattering observed using broad-band light curves. We performed a Bayesian atmospheric retrieval on the full optical-infrared transmission spectrum using the additional data from Gemini/GMOS, HST/WFC3 and Spitzer observations and recover evidence for H$_2$O absorption at the 4.0$\sigma$ level. However, our observations are not able to completely rule out the presence of Na, which is found at 2.0$\sigma$ in our retrievals. This may in part be explained by patchy/inhomogeneous clouds or hazes damping any absorption features in our FORS2 spectrum, but an inherently small scale height also makes this feature challenging to probe from the ground. Our results nonetheless demonstrate the continuing potential of ground-based observations for investigating exoplanet atmospheres and emphasise the need for the application of consistent and robust statistical techniques to low-resolution spectra in the presence of instrumental systematics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
